The most metal-rich stars in the universe: chemical contributions of low and intermediate mass asymptotic giant branch stars with metallicities between $0.04 \leq Z \leq 0.10.$

Low and intermediate mass stars with super solar metallicities comprise a known portion of the universe. Yet yields for asymptotic giant branch (AGB) stars with metallicities greater than $Z=0.04$ do not exist in the literature. This contributes a significant uncertainty to galactic chemical evolution simulations. We present stellar yields of AGB stars for $M=1-8$$M_\odot$ and $Z=0.04-0.10$. We also weight these yields to represent the chemical contribution of a metal-rich stellar population. We find that as metallicity increases, the efficiency of the mixing episodes (known as the third dredge up) on the thermally pulsing AGB (TP-AGB) decrease significantly. Consequently, much of the nucleosynthesis that occurs on the TP-AGB is not represented on the surface of very metal-rich stars. It instead remains locked inside the white dwarf remnant. The temperatures at the base of the convective envelope also decrease with increasing metallicity. For the intermediate mass models, this results in the occurrence of only partial hydrogen burning at this location, if any burning at all. We also investigate heavy element production via the slow neutron capture process (s-process) for three 6$M_\odot$ models: $Z=0.04, 0.05$ and $0.06$. There is minor production at the first s-process peak at strontium, which decreases sharply with increasing metallicity. We find the chemical contributions of our models are dominated by proton capture nucleosynthesis, mixed to the surface during first and second dredge up events. This conclusion is mirrored in our stellar population yields, weighted towards the lower mass regime to reflect the mass distribution within a respective galaxy.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
